Modeling Token-level Uncertainty to Learn Unknown Concepts in SLU via Calibrated Dirichlet Prior RNN

One major task of spoken language understanding (SLU) in modern personal assistants is to extract semantic concepts from an utterance, called slot filling. Although existing slot filling models attempted to improve extracting new concepts that are not seen in training data, the performance in practice is still not satisfied. Recent research collected question and answer annotated data to learn what is unknown and should be asked, yet not practically scalable due to the heavy data collection effort. In this paper, we incorporate softmax-based slot filling neural architectures to model the sequence uncertainty without question supervision. We design a Dirichlet Prior RNN to model high-order uncertainty by degenerating as softmax layer for RNN model training. To further enhance the uncertainty modeling robustness, we propose a novel multi-task training to calibrate the Dirichlet concentration parameters. We collect unseen concepts to create two test datasets from SLU benchmark datasets Snips and ATIS. On these two and another existing Concept Learning benchmark datasets, we show that our approach significantly outperforms state-of-the-art approaches by up to 8.18%. Our method is generic and can be applied to any RNN or Transformer based slot filling models with a softmax layer.

==> abstract.txt <==
One major task of natural language understanding (NLU) in modern personal assistants is to extract semantic concepts from an utterance, called slot filling. Existing slot filling models are trained on pre-collected data and suffer from the failure to extract unseen concepts. Recent works collect question and answer annotated data to learn what is unknown and should be asked, yet not scalable in practice due to the heavy data collection effort. In this paper, we incorporate RNN-based slot filling neural architectures to model the sequence uncertainty without question supervision. We design a Dirichlet Prior RNN by degenerating as softmax based RNN training. To further enhance the uncertainty modeling robustness, we propose a novel multi-task training to calibrate the Dirichlet concentration parameters. We collect unseen concepts to create two test datasets for Snips and ATIS NLU benchmarks. On these two and another existing concept learning benchmark datasets, we show that our approach significantly outperforms state-of-the-art approaches by up to 8.18%.


==> notes.txt <==
- add no OOD in problem definition


==> results/old/atis_pprnn.csv <==
p:,36.80,r:,67.46,f1:,47.62
p:,36.44,r:,67.01,f1:,47.20
p:,31.92,r:,67.46,f1:,43.34
p:,31.23,r:,66.21,f1:,42.44
p:,42.71,r:,71.09,f1:,53.36
p:,42.71,r:,71.09,f1:,53.36
p:,33.73,r:,70.98,f1:,45.73
p:,33.35,r:,69.61,f1:,45.10


==> results/old/atis_prnn.csv <==
p:,31.83,r:,68.71,f1:,43.50
p:,31.53,r:,67.35,f1:,42.95
p:,32.28,r:,66.21,f1:,43.40
p:,32.23,r:,65.99,f1:,43.30
p:,30.36,r:,65.99,f1:,41.59
p:,29.92,r:,64.63,f1:,40.90
p:,35.47,r:,68.93,f1:,46.84
p:,35.47,r:,68.93,f1:,46.84
p:,31.83,r:,68.71,f1:,43.50
p:,31.53,r:,67.35,f1:,42.95


==> results/old/concept_learning.csv <==
Methods,Calibrated Prior RNN,,,,,Prior RNN,,,,
,Basic Test,Personalized test unknown,,,Basic Test,Personalized test unknown,,,,
,F1,Precision,Recall,F1,F1,Precision,Recall,F1,,
[alg:conf_0],78.93,37.35,40.14,38.69,77.19,28.66,36.75,32.2,,29.6/32.4/31.0
[alg:s_conf_0],78.93,40.84,44.43,42.56,77.23,41.11,39.62,40.3,,41.1/39.6/40.3
[alg:conf_oov_0],77.27,30.47,43.88,35.96,75.75,30.5,40,34.6,,30.5/40.0/34.6
[alg:s_conf_oov_0],77.16,37.54,51.49,43.42,75.69,32.83,46.51,38.49,,36.1/40.0/37.9
[alg:entropy_9],79.07,40.7,40.42,40.56,77.38,36.58,38.75,37.63,,
[alg:s_entropy_9],79.07,43.13,44.57,43.84,77.38,37.9,42.49,40.07,,
[alg:entropy_oov_9],77.41,30.93,43.74,36.24,75.93,28.99,41.59,34.17,,
[alg:s_entropy_oov_9],77.31,38.29,52.18,44.17,75.83,36.27,49.83,41.98,,
[alg:oov],77.45,29.35,41.59,34.41,77.45,29.35,41.59,34.41,,30.1/39.1/34.0
[alg:s_oov],77.35,35.1,38.9,36.9,77.35,35.1,38.9,36.9,,35.1/38.9/36.9


==> results/old/concept_learning_new.csv <==
p:,37.73,r:,42.56,f1:,40.00
p:,39.84,r:,44.50,f1:,42.04
p:,29.35,r:,40.62,f1:,34.08
p:,35.93,r:,48.17,f1:,41.16
p:,46.94,r:,45.12,f1:,46.01
p:,49.11,r:,47.61,f1:,48.35
p:,32.56,r:,43.53,f1:,37.25
p:,40.57,r:,52.39,f1:,45.73


==> results/old/concept_pprnn.csv <==
p:,45.22,r:,45.47,f1:,45.34
p:,48.09,r:,48.72,f1:,48.40
p:,33.13,r:,44.64,f1:,38.03
p:,40.73,r:,53.22,f1:,46.14
p:,46.78,r:,45.19,f1:,45.97
p:,49.05,r:,48.03,f1:,48.53
p:,33.02,r:,44.22,f1:,37.81
p:,40.72,r:,52.87,f1:,46.01


==> results/old/concept_prnn.csv <==
p:,40.90,r:,43.39,f1:,42.11
p:,44.02,r:,46.85,f1:,45.39


==> results/old/snips_pprnn.csv <==
p:,33.66,r:,63.02,f1:,43.88
p:,31.80,r:,57.23,f1:,40.88
p:,41.40,r:,68.99,f1:,51.75
p:,40.97,r:,66.10,f1:,50.59
p:,31.81,r:,61.38,f1:,41.91
p:,30.00,r:,54.09,f1:,38.59
p:,47.44,r:,72.26,f1:,57.28
p:,47.44,r:,72.26,f1:,57.28
p:,33.66,r:,63.02,f1:,43.88
p:,31.80,r:,57.23,f1:,40.88


==> results/old/snips_prnn.csv <==
p:,39.19,r:,65.91,f1:,49.16
p:,38.75,r:,62.83,f1:,47.94
p:,31.04,r:,59.69,f1:,40.84
p:,29.00,r:,52.45,f1:,37.35
p:,46.60,r:,70.25,f1:,56.03
p:,46.60,r:,70.25,f1:,56.03
p:,33.29,r:,62.08,f1:,43.34
p:,31.45,r:,56.42,f1:,40.39

